Staying on Spec: Real-Time Monitoring under Uncertainty with a Maritime Case Study

Robotic systems must operate under uncertainty while satisfying complex task and safety specifications. Monitoring such specifications under uncertainty remains challenging, as existing formulations typically require extensive data or explicit uncertainty distributions. In this paper, we propose a real-time monitoring framework that reduces data requirements by leveraging data-driven reachable sets for specification evaluation. We instantiate the framework for maritime navigation, where complex specifications arise from traffic rules. We develop a data-efficient pipeline for constructing reachable sets and derive a monitoring formulation suitable for real-time deployment. Simulation and hardware experiments demonstrate robust monitoring under realistic disturbances, achieving improved risk detection compared to state-of-the-art metrics.

==> Data/crossing_no_waves.csv <==
time,high_mean,high_mean_plus_std,high_mean_minus_std,low_mean,low_mean_plus_std,low_mean_minus_std
0.0,-3.434242512433166,-0.19919008937408345,-6.669294935492248,-9.210076478254319,-4.49859648209495,-13.921556474413688
1.00347900390625,-3.2190357783988635,-0.4354596241415769,-6.00261193265615,-9.495673334615557,-5.63864654441988,-13.352700124811232
1.3582141399383545,-2.682873914473652,-0.3377250751097032,-5.028022753837601,-9.004882291756513,-5.961296131781033,-12.048468451731992
2.3634400367736816,-1.9625132563792156,-0.015436702222620724,-3.9095898105358105,-8.021542408895339,-5.67805611616681,-10.365028701623867
2.723497152328491,-1.194710139837238,0.42195523457551065,-2.8113755142499866,-6.829492745250196,-5.000437369565621,-8.658548120934771
3.735582113265991,-0.5162209005694035,0.8650004753405393,-1.8974422764793464,-5.712572360039255,-4.139950763965879,-7.285193956112631
4.130393028259277,-0.27345888396045154,1.055613859502126,-1.602531627423029,-5.375836384307342,-3.535277035617506,-7.216395732997178
5.1321120262146,-0.3489712228155236,1.2196272409504005,-1.917569686581448,-5.29235943764346,-2.3294709106202034,-8.255247964666717
5.5955140590667725,-0.8098801326541438,0.9099573990440006,-2.5297176643522885,-6.34546030780632,-2.577143396174007,-10.113777219438633
6.603056192398071,-1.761302492990516,0.11709731902400966,-3.639702305005042,-8.443101631966595,-4.045021212962385,-12.841182050970804
7.021944046020508,-2.711294056786297,-0.7915635150237554,-4.631024598548839,-10.970461306677809,-6.352299481845545,-15.588623131510072
8.030480146408081,-3.7445698989658913,-1.846150302527057,-5.642989495404725,-13.884939182737885,-9.461975994006522,-18.307902371469247
8.490061044692993,-4.401930897343349,-2.683761156036867,-6.120100638649831,-16.296206715072643,-12.364885210779086,-20.2275282193662
9.50361704826355,-4.728231964502689,-3.294191132792273,-6.162272796213106,-18.210169883709444,-15.100483874813996,-21.319855892604892
10.023560047149658,-4.759249178304844,-3.4859756974146725,-6.032522659195016,-19.06897949337307,-16.401420638931782,-21.73653834781436
11.025881052017212,-4.3892757872417745,-3.2215448279211096,-5.55700674656244,-18.76291246686128,-16.42257813454905,-21.10324679917351
11.514151096343994,-4.053928017223782,-2.909979764729469,-5.197876269718096,-18.16313181177273,-15.628788159728455,-20.697475463817003
12.518134117126465,-3.5667739723048917,-2.348345271824749,-4.785202672785035,-16.820050804519077,-13.618123420097524,-20.02197818894063
12.990405082702637,-3.269226668197692,-2.0889913322193063,-4.449462004176078,-15.8332233596783,-12.401167656858135,-19.265279062498465
14.007821083068848,-3.073179463638376,-1.9794754141751556,-4.166883513101596,-14.94419549575182,-11.30880164355309,-18.579589347950552
14.421387195587158,-2.866506381987053,-1.8220246775183142,-3.9109880864557915,-13.918331436289249,-10.299385315584058,-17.53727755699444
15.424905061721802,-2.7893342525808364,-1.7715360918344216,-3.8071324133272513,-13.046960766288374,-9.60498642146172,-16.488935111115026
15.837404012680054,-2.6674712054274963,-1.6089757351165082,-3.7259666757384844,-12.079775134311262,-8.880299671686458,-15.279250596936066
16.840901136398315,-2.6175690068218973,-1.4575315602692938,-3.777606453374501,-11.237634768717523,-8.434565664626538,-14.040703872808509
17.277590036392212,-2.5224906591857166,-1.2616684746901843,-3.783312843681249,-10.496655968959413,-8.07426564974162,-12.919046288177206
18.27671217918396,-2.4431186629194688,-1.104734557751989,-3.7815027680869484,-9.983945626033817,-8.000744358125095,-11.96714689394254
18.707262992858887,-2.3358275221013023,-0.917865322953552,-3.7537897212490527,-9.757756024880758,-8.006316680037555,-11.50919536972396
19.7117280960083,-2.1404049504397005,-0.6471739944524844,-3.6336359064269166,-9.691982187965579,-7.936069198198985,-11.447895177732173
20.180333137512207,-2.06930129294438,-0.5163863108426743,-3.6222162750460862,-10.136285310709068,-8.25892263929009,-12.013647982128047
21.19603419303894,-2.0553044017286495,-0.49726161141451786,-3.613347192042781,-11.006906347647641,-8.843047203176848,-13.170765492118434
21.65989112854004,-2.2431570935750895,-0.6176056596937365,-3.868708527456443,-12.144855715672328,-9.731930055262456,-14.5577813760822
22.666136026382446,-2.4760748493014786,-0.7766027277118228,-4.175546970891134,-13.478019320151885,-10.793801247269759,-16.16223739303401
23.106537103652954,-2.911405401648444,-1.1104291383143905,-4.712381664982498,-14.79317898729312,-11.97183728486696,-17.61452068971928
24.117255210876465,-3.373514235155413,-1.4861586422665334,-5.260869828044292,-15.812175956704383,-13.015840112972748,-18.60851180043602
24.559173107147217,-4.008997501550606,-2.043929847482259,-5.974065155618954,-16.86793659646695,-14.0628390286716,-19.6730341642623
25.56216311454773,-4.591726813278626,-2.6012194538787456,-6.582234172678507,-17.50404357682958,-14.809089736535755,-20.198997417123408
26.046024084091187,-5.311377130916202,-3.2214703117301506,-7.401283950102252,-18.227337705103693,-15.385832283005199,-21.068843127202186
27.047001123428345,-5.847909007626506,-3.698455910756439,-7.997362104496573,-18.375498097107627,-15.243491415510665,-21.50750477870459
27.577553033828735,-6.690355567502728,-4.398574736470547,-8.982136398534909,-19.189877922277233,-15.746686239786671,-22.633069604767798
28.593595027923584,-7.366682216059355,-4.921346455192477,-9.812017976926233,-19.943011470844365,-16.177284753647136,-23.708738188041593
29.09283709526062,-8.32052665224736,-5.630874838583077,-11.010178465911642,-21.227736675303444,-17.18576926571881,-25.269704084888076
30.11583399772644,-9.126816216698643,-6.178137475914179,-12.075494957483107,-22.520638818737947,-18.29516652480084,-26.746111112675052
30.600083112716675,-10.222173796472166,-6.994015406981658,-13.450332185962674,-24.047007647010858,-19.70716243408823,-28.386852859933487
31.618529081344604,-11.128878186672543,-7.652039585466818,-14.605716787878267,-25.3614805049656,-21.04879128575294,-29.674169724178256
32.09475517272949,-12.284954272400634,-8.579334961872753,-15.990573582928516,-26.841624678100114,-22.519694634432604,-31.163554721767625
33.103525161743164,-13.333709061303857,-9.471015186229675,-17.19640293637804,-28.059532711219976,-23.786399977520542,-32.332665444919414
33.57642316818237,-14.326353538899383,-10.354883226769815,-18.29782385102895,-29.125890587446964,-24.862960232523097,-33.38882094237083
34.58566212654114,-15.232285598081074,-11.203734175194654,-19.260837020967493,-30.010841725910517,-25.680620260371718,-34.341063191449315
35.08139514923096,-16.02090313174283,-11.990363123205697,-20.051443140279964,-30.684529545740197,-26.170624921997963,-35.19843416948243
36.08499217033386,-16.661604032778573,-12.687565162504468,-20.635642903052677,-31.117097466065566,-26.26421907833337,-35.96997585379776


==> Data/crossing_waves.csv <==
time,high_mean,high_mean_plus_std,high_mean_minus_std,low_mean,low_mean_plus_std,low_mean_minus_std
0.0,-3.1589224044439566,-0.4953827085616531,-5.82246210032626,-8.575832903673012,-5.332613208945691,-11.819052598400333
1.0044560432434082,-4.051837755195713,-0.88830733497818,-7.215368175413246,-9.99673968209019,-5.6212587191663,-14.372220645014082
1.353355884552002,-4.238068832828372,-0.7324470515561217,-7.743690614100622,-10.459693811024746,-5.462012752673596,-15.457374869375895
2.360275983810425,-3.8965252539139668,-0.1810758700461177,-7.611974637781816,-10.19399024290321,-4.966338306035386,-15.421642179771034
2.7469840049743652,-3.20611663502453,0.6125321978011926,-7.024765467850253,-9.42892393015211,-4.245698375819471,-14.612149484484748
3.755906105041504,-2.3457525927320977,1.4951031402351842,-6.18660832569938,-8.393789825197997,-3.4115559585936603,-13.376023691802335
4.1526689529418945,-1.7043344266176368,2.138291714331686,-5.546960567566959,-7.574677417214185,-2.6439143916989183,-12.505440442729451
5.154962062835693,-0.8845226109243445,2.917189547937419,-4.6862347697861075,-6.207894096120478,-1.3425522904968394,-11.073235901744116
5.581916093826294,-0.7460478894992051,3.006154204591934,-4.498249983590345,-6.029556863543729,-1.0863486033229135,-10.972765123764546
6.624305963516235,-1.2068112100527308,2.5376166777067275,-4.95123909781219,-6.571486400240142,-1.3684714278187142,-11.774501372661568
7.123387098312378,-2.05983426106133,1.5518064384356154,-5.671474960558275,-8.16859161291211,-2.85319400907476,-13.48398921674946
8.126144886016846,-3.376090806015422,0.004709814118508682,-6.756891426149353,-10.76925662760374,-5.50125000379076,-16.037263251416718
8.588926076889038,-4.4652949658436025,-1.393469914857187,-7.537120016830018,-13.322161755362053,-8.341749423822824,-18.30257408690128
9.593803882598877,-5.401859718669422,-2.7021512671309966,-8.101568170207846,-15.93250110138642,-11.359776883318322,-20.505225319454517
10.119102954864502,-5.932135170291801,-3.5822704841586854,-8.281999856424916,-17.65286698646097,-13.499747491707446,-21.805986481214497
11.125473976135254,-6.002103963745437,-3.976527401470525,-8.02768052602035,-18.54304977342008,-14.84791681976569,-22.23818272707447
11.632829904556274,-5.909423115277563,-4.014383309167079,-7.804462921388047,-18.578100928569718,-15.126552122072686,-22.02964973506675
12.645246982574463,-5.406677213238262,-3.440877588075887,-7.372476838400637,-17.48746673472236,-14.025272424443525,-20.949661045001196
13.134541988372803,-5.29141238342395,-3.166983937895656,-7.415840828952243,-16.624673052476904,-13.14191083261279,-20.107435272341018
14.135601043701172,-5.25546532840576,-2.7166152170679236,-7.794315439743597,-15.424973853537296,-11.759727259434058,-19.090220447640533
14.593292951583862,-5.2893247344672165,-2.5889150505767553,-7.989734418357678,-14.525794171422424,-10.987266994276249,-18.064321348568598
15.611495018005371,-5.503352392293925,-2.809322302261974,-8.197382482325876,-13.811128991898565,-10.627669493526227,-16.994588490270903
16.072453022003174,-5.5084829656869685,-2.923120185482366,-8.09384574589157,-13.146107998438632,-10.170738216710367,-16.121477780166895
17.078792095184326,-5.477369164059607,-3.152778984708359,-7.801959343410855,-12.77211582504309,-9.87025774773685,-15.673973902349328
17.53290104866028,-5.282673826946078,-3.1551668591747704,-7.410180794717386,-12.467548119253154,-9.603942864455519,-15.331153374050789
18.54247808456421,-4.948800249260485,-2.992411547472429,-6.90518895104854,-12.383238260241537,-9.479219101828525,-15.28725741865455
19.019108057022095,-4.562181759085107,-2.652473488651543,-6.47189002951867,-12.348399447387406,-9.347455276933836,-15.349343617840976
20.019275903701782,-4.209097902644852,-2.272397780630813,-6.145798024658891,-12.506244467953216,-9.314189124987891,-15.698299810918542
20.50982403755188,-3.854777598145026,-1.7751776697461965,-5.934377526543855,-12.681510488556734,-9.429812912021557,-15.933208065091911
21.514379024505615,-3.5751745408097215,-1.2107800991304636,-5.9395689824889795,-12.906659652361029,-9.625209458587792,-16.188109846134267
21.997173070907593,-3.3363111279508817,-0.8588999549471383,-5.813722300954625,-13.160395133558605,-10.04074192562608,-16.28004834149113
23.000468969345093,-3.1901518990631414,-0.6875084466115249,-5.692795351514758,-13.360569529389858,-10.470970442628289,-16.250168616151427
23.489693880081177,-3.0193092301911886,-0.5119587620848098,-5.526659698297568,-13.674410209125096,-10.986966816780349,-16.361853601469843
24.522790908813477,-2.8929607761278207,-0.44798248267351903,-5.337939069582122,-13.955129184720121,-11.519430226536539,-16.390828142903704
25.0037260055542,-2.78539833601924,-0.3432980498851417,-5.2274986221533375,-14.309777749810893,-12.14888413348255,-16.470671366139236
26.00672197341919,-2.6794986866693518,-0.19428231846714583,-5.164715054871557,-14.537704472557303,-12.63548240809423,-16.439926537020376
26.523601055145264,-2.7997706652189582,-0.3282636360499165,-5.271277694388,-14.983661917399228,-13.279445596646129,-16.687878238152326
27.52678394317627,-3.044169642731483,-0.6159744724142691,-5.472364813048697,-15.4211308704326,-13.829871259313723,-17.012390481551478
28.037189960479736,-3.4082082656888146,-1.0344433275759508,-5.7819732038016785,-15.9806719678782,-14.421829152431252,-17.539514783325146
29.03293204307556,-3.773349923398467,-1.5124690795380098,-6.034230767258924,-16.412290663901032,-14.807999446740343,-18.01658188106172
29.538739919662476,-4.258795670244916,-2.092526704401056,-6.425064636088775,-16.99614184392087,-15.235323703096626,-18.756959984745116
30.543045043945312,-4.6834524285911385,-2.625688288687268,-6.741216568495009,-17.457956094289113,-15.50787521544197,-19.408036973136255
31.051263093948364,-5.270544367159338,-3.2121160666577993,-7.328972667660876,-18.106051430895587,-15.932477744447414,-20.27962511734376
32.05308508872986,-5.766309116937051,-3.689903199574041,-7.842715034300061,-18.614467754559477,-16.24335208624625,-20.985583422872704
32.581827878952026,-6.438023229335576,-4.167665214679809,-8.708381243991342,-19.290140892035094,-16.566808104612097,-22.01347367945809
33.58466696739197,-6.989564072098535,-4.447474700039993,-9.531653444157076,-19.818190403169986,-16.755522202108082,-22.88085860423189
34.120079040527344,-7.738898591842449,-4.838737248462555,-10.639059935222342,-20.57166026150783,-17.02363233977837,-24.11968818323729
35.124720096588135,-8.434684111926131,-5.139420225268906,-11.729947998583356,-21.266859208298538,-17.202266007414888,-25.331452409182187
35.64050889015198,-9.10448090245805,-5.406654417121741,-12.80230738779436,-21.94062383700947,-17.368548530216533,-26.512699143802404
36.64539098739624,-9.725366090000952,-5.645199570943045,-13.805532609058858,-22.572652174405157,-17.53714173857386,-27.60816261023645
37.15517497062683,-10.274416801117628,-5.85981543365483,-14.689018168580425,-23.142642247250244,-17.72270746287752,-28.56257703162297
38.16343593597412,-10.728710162370863,-6.055261752179103,-15.402158572562623,-23.630292082309367,-17.93990753351815,-29.320676631100586


==> Data/headon_no_waves.csv <==
time,high_mean,high_mean_plus_std,high_mean_minus_std,low_mean,low_mean_plus_std,low_mean_minus_std
0.0,-1.3915809333124403,-0.35328439082884366,-2.4298774757960366,-6.369390897384945,-5.309269722896294,-7.429512071873596
1.0377159118652344,-2.017117570280966,-0.44603143793916455,-3.588203702622767,-7.715225309695535,-6.1170672758791245,-9.313383343511946
1.3745949268341064,-2.12773097803366,-0.3405012333062216,-3.9149607227610983,-8.041274586189955,-6.253963729889641,-9.828585442490269
2.37271785736084,-1.8717709872383494,-0.1034866406343693,-3.6400553338423296,-7.642862946912537,-5.896353281310177,-9.389372612514897
2.722933053970337,-1.3975874285628593,0.19821947637203885,-2.9933943334977577,-6.81531461190762,-5.2206301265230675,-8.409999097292172
3.734663963317871,-0.8535301326750151,0.49782425400865127,-2.2048845193586812,-5.853953801219548,-4.403188461910651,-7.304719140528445
4.104572057723999,-0.599260361216325,0.6415854045852873,-1.8401061270179373,-5.479776340353024,-3.8165918541215316,-7.142960826584517
5.151947975158691,-0.366675047761271,0.8446276152740779,-1.57797771079662,-5.0225480578471355,-2.8806983246694244,-7.164397791024847
5.592504978179932,-0.61026730687763,0.6446425971112558,-1.8651772108665159,-5.702908341186757,-2.9468851002541347,-8.45893158211938
6.620004892349243,-1.288522720483191,0.03667139344426462,-2.6137168344106465,-7.272021057910713,-3.96049066200936,-10.583551453812067
7.017683982849121,-2.0710946666714656,-0.5941049209101061,-3.548084412432825,-9.389391078309004,-5.419771567252819,-13.359010589365187
8.061629056930542,-3.0114656164436986,-1.3106569114502142,-4.712274321437183,-12.021277757084704,-7.402929285089749,-16.63962622907966
8.561135053634644,-3.680944999772551,-1.8872588365731129,-5.474631162971989,-14.19033110904936,-9.099763404832089,-19.28089881326663
9.566890954971313,-4.125274471531144,-2.3028521944598945,-5.947696748602393,-15.975197074890692,-10.595877659188472,-21.354516490592914
10.030946016311646,-4.26542203488809,-2.4594868761727864,-6.071357193603394,-16.77933739306555,-11.215308220724882,-22.343366565406217
11.065388917922974,-4.027958540843882,-2.303135060852566,-5.752782020835197,-16.50241126221285,-10.932520070391824,-22.072302454033874
11.48383903503418,-3.780448632188741,-2.05652130141318,-5.5043759629643025,-15.941103610782415,-10.312929340709134,-21.569277880855694
12.493076086044312,-3.3517286423253094,-1.6114997816319865,-5.091957503018632,-14.665545212144908,-8.984948489739192,-20.346141934550623
12.888367891311646,-3.1431262978655456,-1.4500386327302146,-4.836213963000876,-13.82484256483198,-8.470492540808252,-19.17919258885571
13.895187854766846,-3.021028845356325,-1.4194759110740693,-4.6225817796385815,-13.154643142153809,-8.294916023232421,-18.014370261075197
14.283498048782349,-2.903814897751191,-1.3575857894686594,-4.450044006033722,-12.44545071106541,-8.205354427295672,-16.68554699483515
15.28589391708374,-2.8863816162535203,-1.3844653304535117,-4.388297902053528,-11.889862331792802,-8.365856084590018,-15.413868578995586
15.712118864059448,-2.8229958031777667,-1.3193142543895786,-4.326677351965955,-11.226967433456242,-8.417972745403828,-14.035962121508655
16.718451023101807,-2.7878967969685884,-1.2089057472143665,-4.36688784672281,-10.681508325450915,-8.526203886371782,-12.836812764530048
17.13849186897278,-2.732647322775708,-1.0937589038918634,-4.371535741659553,-10.136874803621009,-8.519191511308543,-11.754558095933474
18.143723011016846,-2.644983514126029,-0.9525010212698901,-4.337466006982169,-9.725875260693522,-8.409321363853152,-11.042429157533892
18.573314905166626,-2.6220965331580937,-0.9149213918550372,-4.32927167446115,-9.517646765805264,-8.395936028716497,-10.63935750289403
19.574760913848877,-2.603918388746373,-0.9218686286121147,-4.285968148880631,-9.530533787289272,-8.35887138249059,-10.702196192087955
20.01374101638794,-2.6877481264642507,-1.0391438831331805,-4.336352369795321,-9.797828957326416,-8.541291769893691,-11.054366144759141
21.013728857040405,-2.8316096390842813,-1.2425261374970549,-4.420693140671508,-10.257466913769662,-8.772059779933342,-11.742874047605982
21.502790927886963,-3.07872410705906,-1.5017180145536968,-4.655730199564424,-10.787303501704763,-9.138086666011077,-12.436520337398449
22.57079291343689,-3.3243616519784838,-1.768663347722463,-4.880059956234504,-11.353839160181456,-9.573423511074067,-13.134254809288846
23.047077894210815,-3.649042401823552,-2.0204448915005875,-5.277639912146516,-12.006118814691032,-10.078536627941727,-13.933701001440337
24.04822087287903,-3.9022894453091777,-2.126202603783318,-5.678376286835038,-12.583872076798643,-10.532735781207425,-14.635008372389862
24.50472402572632,-4.265583828864257,-2.3626832486140557,-6.168484409114457,-13.24263315917433,-11.000511981353286,-15.484754336995374
25.6226589679718,-4.5693450479240285,-2.5372458805979985,-6.6014442152500585,-13.794860589934272,-11.421016039602973,-16.168705140265573
26.075219869613647,-5.033114809223236,-2.9016212253543663,-7.164608393092106,-14.362993021402731,-11.776783094536256,-16.949202948269207
27.10036301612854,-5.449902973618945,-3.277319522895426,-7.622486424342465,-14.736500590580768,-11.910048165271421,-17.562953015890113
27.565610885620117,-6.020947364116096,-3.8090101196819295,-8.232884608550263,-15.08934585211645,-12.0256442039079,-18.153047500325002
28.569429874420166,-6.519569935971548,-4.3224883192502865,-8.71665155269281,-15.213014738829258,-11.943173790379138,-18.48285568727938
29.063024044036865,-7.0757825638776675,-4.87341662528015,-9.278148502475185,-15.413385702723312,-12.003623174988622,-18.823148230458003
30.06407403945923,-7.497734971867684,-5.317269685677566,-9.678200258057801,-15.491680466947832,-12.03972148867662,-18.943639445219045
30.520906925201416,-7.97436738834311,-5.733740089540651,-10.214994687145568,-15.655525380459425,-12.180131583068343,-19.130919177850508
31.574878931045532,-8.329433264905274,-5.9932608048613645,-10.665605724949184,-15.786183806981832,-12.375795860039164,-19.196571753924502
32.0100519657135,-8.66062667672199,-6.211755336892318,-11.109498016551662,-15.924553859069944,-12.61206364448956,-19.237044073650328
33.02560091018677,-8.983675884188044,-6.413435354382984,-11.553916413993104,-16.080267858687268,-12.8816601912785,-19.278875526096037
33.485913038253784,-9.31430914769826,-6.622512526082855,-12.006105769313667,-16.262958127797376,-13.177310755265006,-19.348605500329747
34.49632692337036,-9.668254727647463,-6.863198520741426,-12.473310934553501,-16.482256988363833,-13.49174059130809,-19.472773385419575


==> Data/headon_waves.csv <==
time,high_mean,high_mean_plus_std,high_mean_minus_std,low_mean,low_mean_plus_std,low_mean_minus_std
0.0,-2.4712542216295024,-0.21629246395187485,-4.7262159793071294,-8.201497102324952,-5.078744968528534,-11.32424923612137
1.011775016784668,-3.1888869850793005,-0.36582007118581394,-6.011953898972787,-9.219013689244544,-5.141974764314644,-13.296052614174446
1.3747379779815674,-3.438637417114866,-0.30255819967473707,-6.574716634554996,-9.603014099259063,-5.036088057680256,-14.16994014083787
2.3829140663146973,-3.334050686074159,-0.08935149410598298,-6.578749878042336,-9.507766961237525,-4.81009582760496,-14.20543809487009
2.7419259548187256,-2.9886719602951386,0.21095540083310915,-6.188299321423386,-9.087540904048943,-4.513009053068341,-13.662072755029545
3.7418720722198486,-2.5160464081157703,0.5355178404552046,-5.567610656686745,-8.496604556562362,-4.193838713050006,-12.799370400074718
4.167078971862793,-2.1791344651634392,0.7299414379740989,-5.088210368300977,-8.089476931865876,-3.976526953056382,-12.20242691067537
5.170544862747192,-1.6991485651989386,1.097623537643465,-4.495920668041342,-7.301838058563997,-3.3863273704635968,-11.217348746664397
5.669883966445923,-1.6051217223141936,1.0544707048707684,-4.264714149499156,-7.300059000537824,-3.3737436741631655,-11.226374326912483
6.732951879501343,-1.7395303998124279,0.7663837535957301,-4.245444553220586,-7.771580487003657,-3.695375999955332,-11.847784974051983
7.210625886917114,-2.2678020048126815,0.13485100731638155,-4.6704550169417445,-9.00466398413485,-4.670263654897705,-13.339064313371995
8.212589025497437,-3.148951769370737,-0.8361150936538748,-5.461788445087599,-10.909270460864944,-6.211028533627716,-15.607512388102172
8.75954794883728,-3.9319849106543914,-1.7152791810006396,-6.148690640308143,-12.669586180447393,-7.663521952131383,-17.675650408763403
9.764622926712036,-4.725203341672779,-2.5602236263920695,-6.890183056953488,-14.453911412199636,-9.147087652509342,-19.76073517188993
10.298034906387329,-5.277419578732657,-3.209689147194733,-7.345150010270582,-15.541571957408628,-10.26308186329133,-20.820062051525927
11.300976037979126,-5.570420269200932,-3.6009969776270134,-7.539843560774851,-15.961849314888257,-10.950694378831546,-20.973004250944967
11.75729489326477,-5.6174488617006615,-3.588919482054351,-7.645978241346972,-15.740287308928206,-10.887078872086823,-20.593495745769587
12.761779069900513,-5.316504265762055,-3.087682760937921,-7.545325770586189,-14.694982994544604,-9.962393434004486,-19.427572555084723
13.22174596786499,-5.059424385851415,-2.7218162930987315,-7.397032478604098,-13.854513916983297,-9.293894515111,-18.415133318855595
14.23355507850647,-4.699841723712957,-2.2576452565772476,-7.142038190848667,-12.801984435997971,-8.376765744054286,-17.227203127941657
14.707052946090698,-4.414360373975533,-1.9878431745802931,-6.840877573370772,-12.045559507478304,-7.8886167605408275,-16.20250225441578
15.712969064712524,-4.227892275262326,-1.91961145797613,-6.5361730925485215,-11.55777730830379,-7.725620947719342,-15.389933668888236
16.17399501800537,-4.000678550442651,-1.8072560712206784,-6.194101029664624,-11.196137958926062,-7.728018498053548,-14.664257419798577
17.177247047424316,-3.835014153778898,-1.7712074396927693,-5.898820867865027,-11.142514014892802,-8.009922108506007,-14.275105921279597
17.628167867660522,-3.587937280734072,-1.6366309926212244,-5.53924356884692,-11.064805035698319,-8.2299503398971,-13.899659731499538
18.63483500480652,-3.3710628255003097,-1.5621835245262141,-5.179942126474405,-11.143337473233263,-8.501042381341593,-13.785632565124933
19.101315021514893,-3.1087230082934227,-1.3422671852324064,-4.8751788313544395,-11.201591565410427,-8.666982147958091,-13.736200982862762
20.10237193107605,-2.847644850841388,-1.051322317340163,-4.643967384342613,-11.34972149240432,-8.833006215661568,-13.866436769147073
20.58242106437683,-2.666285101184295,-0.7938374105040524,-4.538732791864538,-11.454790129934448,-8.9103507275101,-13.999229532358797
21.586354970932007,-2.531115609378656,-0.5496301287673171,-4.512601089989995,-11.44544805313939,-8.814626868084481,-14.0762692381943
22.03758192062378,-2.563084909292253,-0.42915332556416574,-4.697016493020341,-11.59188678410581,-8.836782466530785,-14.346991101680835
23.037283897399902,-2.7415868780114017,-0.4706164334639462,-5.012557322558857,-11.739107572148574,-8.824237148199057,-14.653977996098092
23.58318591117859,-2.9875770855006034,-0.48598551484311026,-5.489168656158096,-12.043612154409164,-8.871595061473434,-15.215629247344895
24.58877396583557,-3.2802883724935334,-0.533994407928609,-6.026582337058458,-12.436373980118661,-8.97886245068439,-15.893885509552932
25.172708988189697,-3.63228551502188,-0.625175679933287,-6.6393953501104725,-12.883488452563185,-9.099591499468136,-16.667385405658234
26.173413038253784,-3.929160368579004,-0.7088436459660068,-7.149477091192002,-13.230872143570572,-9.133793042856237,-17.327951244284908
26.655417919158936,-4.296428367988591,-0.8056087565040593,-7.787247979473124,-13.676980822977836,-9.330974690930525,-18.022986955025146
27.65791392326355,-4.719313259529411,-0.9364997241395177,-8.502126794919304,-14.092223608935516,-9.556142154313555,-18.628305063557477
28.13781499862671,-5.077218417371058,-1.0834270323072404,-9.071009802434876,-14.444695769366561,-9.800021921784658,-19.089369616948463
29.18769407272339,-5.23109900815429,-1.1721887273954446,-9.290009288913136,-14.602701354953382,-10.000716119820286,-19.204686590086478
29.661139011383057,-5.426913782585403,-1.3472759383792168,-9.506551626791587,-14.859629773059833,-10.307551476402184,-19.411708069717484
30.667279958724976,-5.532888573193551,-1.5424003749749042,-9.523376771412199,-15.065352861273446,-10.642463978572849,-19.488241743974044
31.13396906852722,-5.599509690691372,-1.7187391506154825,-9.480280230767262,-15.268633295090812,-10.990034575727268,-19.547232014454355
32.13447690010071,-5.639695492364937,-1.855393818754921,-9.423997165974953,-15.481402934044464,-11.335411997834452,-19.627393870254476
32.64141893386841,-5.666364335500341,-1.931465932847194,-9.401262738153488,-15.71559363766701,-11.663744974863452,-19.767442300470567
33.64618396759033,-5.692434577383679,-1.9260570463462745,-9.458812108421084,-15.98313726549105,-11.960182236783329,-20.006092294198773


==> Data/mm_STL_no_waves.csv <==
time,max_ho
0.0,-3.9095335247698113
1.0076282024383545,-3.9095335247698113
1.0161161422729492,-3.710851706324862
2.027985095977783,-3.710851706324862
2.0340001583099365,-2.7676966606381144
3.0331220626831055,-2.7676966606381144
3.0431840419769287,-1.4786544153126262
4.046817064285278,-1.4786544153126262
4.051863193511963,-0.0962598636660083
5.058132171630859,-0.0962598636660083
5.063284158706665,0.0850912253970487
6.06678318977356,0.0850912253970487
6.073805093765259,0.1290620227470745
7.075981140136719,0.1290620227470745
7.082714080810547,0.0453590572166401
8.087224006652832,0.0453590572166401
8.096812009811401,-0.0818712359894224
9.094264030456543,-0.0818712359894224
9.10248613357544,-0.0468694514653611
10.107531070709229,-0.0468694514653611
10.114378213882446,-0.0774262313732987
11.118807077407837,-0.0774262313732987
11.124405145645142,0.1094431208114193
12.12725305557251,0.1094431208114193
12.136284112930298,0.0797184412058166
13.137840032577515,0.0797184412058166
13.145265102386475,-0.7110096387415745
14.155127048492432,-0.7110096387415745
14.162129163742065,-1.1462084983931748
15.167600154876709,-1.1462084983931748
15.177503108978271,-1.4970083768181983
16.222586154937744,-1.4970083768181983
16.232508182525635,-1.8496895948467624
17.269281148910522,-1.8496895948467624
17.275135040283203,-2.19997948277108
18.276116132736206,-2.19997948277108
18.282451152801514,-2.5966225050392686
19.285978078842163,-2.5966225050392686
19.29861807823181,-2.725219151756685
20.30243420600891,-2.725219151756685
20.308993101119995,-2.869592504550063
21.310106992721558,-2.869592504550063
21.331817150115967,-2.9467493781843217
22.333534002304077,-2.9467493781843217
22.340304136276245,-3.191741077145678
23.343998193740845,-3.191741077145678
23.349459171295166,-3.637904803305616
24.354169130325317,-3.637904803305616
24.359386205673218,-4.09678847595828
25.368213176727295,-4.09678847595828
25.3737530708313,-4.09678847595828
26.394458055496216,-4.09678847595828


==> Data/mm_STL_waves.csv <==
time,max_ho
0.0,-3.3744767618495892
1.0018408298492432,-3.3744767618495892
1.0040390491485596,-3.5222682264644334
2.0091888904571533,-3.5222682264644334
2.0201568603515625,-2.826751767628952
3.0215559005737305,-2.826751767628952
3.0254909992218018,-1.567476715164972
4.034067869186401,-1.567476715164972
4.039963960647583,-0.6939460843621197
5.045521974563599,-0.6939460843621197
5.051408052444458,0.1500909414047191
6.056751012802124,0.1500909414047191
6.064024925231934,0.0718208935070063
7.064607858657837,0.0718208935070063
7.071514844894409,0.1878219634997568
8.0763258934021,0.1878219634997568
8.085150957107544,0.128765069286334
9.08695387840271,0.128765069286334
9.092167854309082,0.1937268987737411
10.097002983093262,0.1937268987737411
10.103505849838257,-0.4804837386022098
11.106205940246582,-0.4804837386022098
11.11427092552185,-0.4648274888209086
12.116736888885498,-0.4648274888209086
12.13015103340149,-0.4477332246834969
13.135967016220093,-0.4477332246834969
13.152729988098145,-0.3796593618987298
14.150837898254395,-0.3796593618987298
14.156584978103638,-0.588508455257898
15.163275003433228,-0.588508455257898
15.166539907455444,-0.7865807174972973
16.173550844192505,-0.7865807174972973
16.17681097984314,-1.39771283237088
17.18305993080139,-1.39771283237088
17.18525195121765,-2.11703404106523
18.19232487678528,-2.11703404106523
18.198607921600342,-2.763803065357712
19.2035870552063,-2.763803065357712
19.20823383331299,-3.136512050722708
20.212713956832886,-3.136512050722708
20.218292951583862,-3.3035805407422356
21.22250485420227,-3.3035805407422356
21.23092293739319,-3.642063583179147
22.274662017822266,-3.642063583179147
22.280107021331787,-4.070830048006482
23.286855936050415,-4.070830048006482
23.29053282737732,-4.646613307839804
24.29580283164978,-4.646613307839804
24.304313898086548,-5.1923482654648385
25.3037428855896,-5.1923482654648385
25.311264038085938,-5.593444803619535
26.315901041030884,-5.593444803619535
26.32094693183899,-5.928033030979939
27.38617706298828,-5.928033030979939
27.39207696914673,-6.3388205936150595
28.397582054138184,-6.3388205936150595


==> Data/mm_TCPA_no_waves.csv <==
time,max_ho
0.0,1.285823878177534
1.0048041343688965,1.285823878177534
1.012012004852295,3.042920430566899
2.0145771503448486,3.042920430566899
2.0221760272979736,0.1386016975239119
3.0234169960021973,0.1386016975239119
3.030233144760132,-5.1254030524563206
4.032243013381958,-5.1254030524563206
4.038271188735962,0.3171247896532847
5.06001615524292,0.3171247896532847
5.066598176956177,1.9890597413143285
6.121304988861084,1.9890597413143285
6.131073951721191,2.250394175720796
7.131864070892334,2.250394175720796
7.142256021499634,2.2507123850790975
8.141771078109741,2.2507123850790975
8.148128986358643,0.2852223068889108
9.152462005615234,0.2852223068889108
9.161477088928223,-3.0521310978483176
10.172119140625,-3.0521310978483176
10.174784183502197,-2.7917858165852785
11.17552900314331,-2.7917858165852785
11.18341612815857,-2.582094840875877
12.188569068908691,-2.582094840875877
12.196948051452637,-2.11806657579002
13.221187114715576,-2.11806657579002
13.229994058609009,-1.927141078907673
14.234508037567139,-1.927141078907673
14.24327301979065,-1.931696317912097
15.247372150421143,-1.931696317912097
15.253267049789429,-1.9756776613496256
16.259802103042603,-1.9756776613496256
16.264835119247437,-1.980942505694813
17.297609090805054,-1.980942505694813
17.30574607849121,-2.483708069240018
18.314797163009644,-2.483708069240018
18.320253133773804,-3.453088781702501
19.3219211101532,-3.453088781702501
19.327747106552124,-4.219100153979773
20.333588123321533,-4.219100153979773
20.3400399684906,-4.035764041660109
21.341739177703857,-4.035764041660109
21.34841513633728,-4.1815436063495905
22.350878953933716,-4.1815436063495905
22.36084008216858,-4.592642177997082
23.3613920211792,-4.592642177997082
23.367855072021484,-5.164121745484778
24.37265396118164,-5.164121745484778
24.379971027374268,-6.004525604654235
25.384284019470215,-6.004525604654235
25.39019799232483,-6.897447287899738
26.42131495475769,-6.897447287899738
26.423519134521484,-7.765907996643741
27.426505088806152,-7.765907996643741
27.431063175201416,-8.42916506498625
28.43560218811035,-8.42916506498625
28.440577030181885,-8.872953876869971
29.44152808189392,-8.872953876869971
29.449517965316772,-9.372672600608714
30.453634023666382,-9.372672600608714


==> Data/mm_TCPA_waves.csv <==
time,max_ho
0.0,2.2651818951751053
1.008664846420288,2.2651818951751053
1.0156078338623047,3.139208292005045
2.0200629234313965,3.139208292005045
2.0225799083709717,1.0314904597944432
3.019580841064453,1.0314904597944432
3.026639938354492,-13.24305365695951
4.030117988586426,-13.24305365695951
4.040549039840698,-5.3983427753572215
5.046299934387207,-5.3983427753572215
5.05363392829895,0.026633115624623
6.055168867111206,0.026633115624623
6.057714939117432,0.4278045830607571
7.061089038848877,0.4278045830607571
7.071538925170898,1.946573408595367
8.071411848068237,1.946573408595367
8.077662944793701,1.3946374134723656
9.080862998962402,1.3946374134723656
9.088233947753906,-3.3949118520283452
10.092484951019287,-3.3949118520283452
10.099478960037231,-2.852009213562547
11.107744932174683,-2.852009213562547
11.115906000137329,-2.86555561372412
12.136384963989258,-2.86555561372412
12.14267086982727,0.0592628240807808
13.145757913589478,0.0592628240807808
13.152015924453735,-2.90611648747344
14.15419888496399,-2.90611648747344
14.157981872558594,-2.99474007086179
15.159924030303955,-2.99474007086179
15.165555953979492,-2.504193698609572
16.16884684562683,-2.504193698609572
16.1732919216156,-1.724742154744893
17.177118062973022,-1.724742154744893
17.184942960739136,0.3562378229076449
18.188629865646362,0.3562378229076449
18.194638967514038,0.3372647204455377
19.197869062423706,0.3372647204455377
19.203207969665527,-0.7538410711334832
20.20865297317505,-0.7538410711334832
20.21647596359253,-1.5271207153701278
21.22389793395996,-1.5271207153701278
21.231181859970093,-1.904062051150908
22.23812699317932,-1.904062051150908
22.24398899078369,-2.4132756837428646
23.247781991958618,-2.4132756837428646
23.257068872451782,-2.9390216651740193
24.25748586654663,-2.9390216651740193
24.265755891799927,-3.300051415684524
25.26854395866394,-3.300051415684524
25.275961875915527,-3.481734704160534
26.287405967712402,-3.481734704160534
26.28897190093994,-3.497647038256738
27.286684036254883,-3.497647038256738
27.294420957565308,-3.6090203936230254
28.337946891784668,-3.6090203936230254
28.33983588218689,-4.163751555531784
29.348135948181152,-4.163751555531784
29.351162910461426,-4.287844773388596
30.36361002922058,-4.287844773388596
30.37022304534912,-4.602815107986869
31.37959384918213,-4.602815107986869
31.386566877365112,-4.8850436890282465
32.38504695892334,-4.8850436890282465
32.389922857284546,-5.1245436080037114
33.391902923583984,-5.1245436080037114


==> Data/mm_pacSTL_no_waves.csv <==
time,max_high,min_low
0.0,-0.7409143382203465,-10.430744217439084
1.0377190113067627,-0.7409143382203465,-10.430744217439084
1.3745980262756348,0.0118943148306871,-11.010649110471746
2.3725149631500244,0.0118943148306871,-11.010649110471746
2.722831964492798,0.3091646756730964,-9.906241374556478
3.7346649169921875,0.3091646756730964,-9.906241374556478
4.10450005531311,0.2344008654711082,-7.087893174141275
5.15195107460022,0.2344008654711082,-7.087893174141275
5.5924999713897705,0.3223386880101153,-11.744725065659882
6.619978904724121,0.3223386880101153,-11.744725065659882
7.017685890197754,-0.6596798699388204,-20.235872366269408
8.06131100654602,-0.6596798699388204,-20.235872366269408
8.56113600730896,-0.9706810482072584,-21.43399612843872
9.56689190864563,-0.9706810482072584,-21.43399612843872
10.030946969985962,-0.4502716622775107,-21.254862640498587
11.06531310081482,-0.4502716622775107,-21.254862640498587
11.483840942382812,0.3171226067429616,-20.284054373577938
12.493068933486938,0.3171226067429616,-20.284054373577938
12.888366937637329,0.3314490490442012,-18.211645768540404
13.895190000534058,0.3314490490442012,-18.211645768540404
14.283499002456665,0.3049945970938489,-16.5426117650414
15.285894870758057,0.3049945970938489,-16.5426117650414
15.71212100982666,0.0843438540778346,-14.141405736465671
16.718451023101807,0.0843438540778346,-14.141405736465671
17.13843297958374,-0.1238547368814263,-12.107537078997357
18.14372491836548,-0.1238547368814263,-12.107537078997357
18.5733060836792,-0.2864864562193558,-10.88280410943807
19.57406497001648,-0.2864864562193558,-10.88280410943807
20.01367998123169,-0.3672787701326158,-12.183954887680802
21.01372790336609,-0.3672787701326158,-12.183954887680802
21.502749919891357,-0.7893450272490055,-13.721265306592882
22.570793867111206,-0.7893450272490055,-13.721265306592882
23.047077894210815,-1.3235108755161018,-15.098601810213228
24.04821801185608,-1.3235108755161018,-15.098601810213228
24.504723072052002,-1.08003030373646,-15.577495738458396
25.62266206741333,-1.08003030373646,-15.577495738458396
26.075219869613647,-0.7887766630834137,-17.323934796680636
27.100341081619263,-0.7887766630834137,-17.323934796680636
27.56556797027588,-1.7465469148285022,-18.937304876503298
28.569338083267212,-1.7465469148285022,-18.937304876503298
29.06301999092102,-3.675683671708593,-20.613559591741407
30.06404209136963,-3.675683671708593,-20.613559591741407
30.5209059715271,-5.012337383440423,-20.49446248009868
31.57488203048706,-5.012337383440423,-20.49446248009868
32.01005506515503,-3.758717497648788,-20.909277670399568
33.02548909187317,-3.758717497648788,-20.909277670399568
33.485913038253784,-3.758717497648788,-21.240191508649193
34.49627995491028,-3.758717497648788,-21.240191508649193


==> Data/mm_pacSTL_waves.csv <==
time,max_high,min_low
0.0,-0.481288523706761,-17.00704722313876
1.0117769241333008,-0.481288523706761,-17.00704722313876
1.3747389316558838,-0.4183732771319363,-19.643776711057125
2.3828859329223633,-0.4183732771319363,-19.643776711057125
2.741912841796875,0.1021127081189887,-20.379150915629033
3.741874933242798,0.1021127081189887,-20.379150915629033
4.1670777797698975,0.3164687533072696,-17.51408544873351
5.170548915863037,0.3164687533072696,-17.51408544873351
5.669883966445923,-0.0352510681415541,-13.504970657001063
6.732875823974609,-0.0352510681415541,-13.504970657001063
7.210627794265747,0.1844441877605945,-19.974564619857155
8.212593793869019,0.1844441877605945,-19.974564619857155
8.759548902511597,-0.5802170387970964,-20.138436906658814
9.76462697982788,-0.5802170387970964,-20.138436906658814
10.298038005828857,-1.279554866129883,-21.934881022167588
11.300978899002075,-1.279554866129883,-21.934881022167588
11.757296800613403,-0.4887557933440716,-21.08487523279691
12.761294841766357,-0.4887557933440716,-21.08487523279691
13.221749782562256,0.2987852932857976,-18.480696386880993
14.233558893203735,0.2987852932857976,-18.480696386880993
14.704453945159912,0.3089395672699108,-17.378833187650926
15.712973833084106,0.3089395672699108,-17.378833187650926
16.173998832702637,-0.8656896283187532,-16.78625830430904
17.173674821853638,-0.8656896283187532,-16.78625830430904
17.62817096710205,-0.909605454551992,-15.976878114857284
18.63474988937378,-0.909605454551992,-15.976878114857284
19.10128688812256,-0.3103143005287752,-15.443781190352754
20.102375984191895,-0.3103143005287752,-15.443781190352754
20.58241891860962,-0.1200239185476395,-15.225249156140542
21.585718870162964,-0.1200239185476395,-15.225249156140542
22.03755497932434,-0.2441153715589727,-15.851446537715471
23.036999940872192,-0.2441153715589727,-15.851446537715471
23.583176851272583,-0.1275929695725008,-17.09391118624996
24.588777780532837,-0.1275929695725008,-17.09391118624996
25.172664880752563,-1.3456558002440226,-19.403454275951383
26.17233395576477,-1.3456558002440226,-19.403454275951383
26.65542197227478,-0.7149310870988229,-21.04419972935526
27.657915830612183,-0.7149310870988229,-21.04419972935526
28.137817859649658,-0.4381994054722643,-21.1693495628057
29.187697887420654,-0.4381994054722643,-21.1693495628057
29.66107678413391,-1.2419299424853358,-23.132482472027338
30.667279958724976,-1.2419299424853358,-23.132482472027338
31.133972883224487,-1.0314022925403392,-22.983133426354595
32.134413957595825,-1.0314022925403392,-22.983133426354595
32.64139795303345,-0.6989922165325718,-22.946390251304337
33.64618682861328,-0.6989922165325718,-22.946390251304337


==> Data/scatter_waves.csv <==
bu,bv
0.1364497163788012,0.0201308737812204
0.2684212915080646,0.0857630995483986
-0.2346278984930906,0.2427248502229503
0.0085764759056777,0.1905178780287844
0.265929227797036,0.004233572951014
0.3606565966384404,0.0111215070179336
0.1528660167089303,0.1098307808272639
0.1175970348609108,0.112509692677572
0.1879001520873838,0.1085573325047
0.3373909323304532,0.1048725971675005
0.5133960251836563,0.0268323121369628
0.2958125672227812,0.0357527733370552
0.3708183944365881,0.0818180314305202
0.4675781073416725,0.0583832047825699
0.2889382015412844,0.0267173526089129
0.1599422175706467,0.0985358880096032
0.2779125068554031,0.077555824600502
0.3457877994677767,-0.0078912435788331
0.5107608881583992,-0.0216086161373646
0.494108908553211,0.0715184604225259
0.4060047602336306,-0.0100291826290673
0.2613648576143157,0.0469109875890312
0.216857856259428,-0.0373343447404468
0.1328433445438295,-0.0730753144323863
0.2945681640677383,-0.0473336451941084
0.393842540619263,-0.0116615567367168
0.2408168188310699,-0.0066170557113394
0.3683605235004204,-0.0260898665640566
0.2708567728792434,0.0850782416301389
0.4305762131177384,0.0021480936834515
-0.0882324162858892,-0.0435303488913475
0.0108276977466313,-0.0045181125732882
0.4311523208790246,0.0893330495653404
0.2169921641676611,0.0055399841956045
-0.3971349135235663,0.1044527306523187
0.9353386978290648,0.0960236510524269
0.0252989854100275,-0.1390807426382789
0.211511465407556,-0.041787825404502
-0.0009190029131244,-0.0940438737660549
0.2930064236012769,-0.0084948262629008
0.1706733106988272,0.1498841307604489
0.3523712258109905,0.1680390867223894
0.3230192685812033,0.0268467859666321
0.3145894750356541,0.2140433349796423
0.2027743622749465,0.0009182004814727
0.3669941670225362,0.0712553141403773
0.4183301617069356,0.0641007313987648
0.1929610289586401,0.1830812118721854
0.4367526051772452,0.0835544535892536
0.1974977031020896,0.1962360029239382
0.0974741503430198,-0.0571829867437939
0.1969826645032127,0.0227931289668738
0.0728457592363423,-0.0506715489532104
0.3030829940901056,0.000476733278347
0.2423762087387539,-0.0421516364639458
0.3361573942228739,0.0244468581707078
0.2183485787988958,-0.0435949579189067
0.1767384515313567,-0.0106232539403964
-0.1175961224328404,-0.1603084940929782
0.3959321209663098,0.0188997882673632

